A globally convergent method to accelerate large-scale optimization using on-the-fly model hyperreduction: application to shape optimization

We present a numerical method to efficiently solve optimization problems governed by large-scale nonlinear systems of equations, including discretized partial differential equations, using projection-based reduced-order models accelerated with hyperreduction (empirical quadrature) and embedded in a trust-region framework that guarantees global convergence. The proposed framework constructs a hyperreduced model on-the-fly during the solution of the optimization problem, which completely avoids an offline training phase. This ensures all snapshot information is collected along the optimization trajectory, which avoids wasting samples in remote regions of the parameters space that are never visited, and inherently avoids the curse of dimensionality of sampling in a high-dimensional parameter space. At each iteration of the proposed algorithm, a reduced basis and empirical quadrature weights are constructed precisely to ensure the global convergence criteria of the trust-region method are satisfied, ensuring global convergence to a local minimum of the original (unreduced) problem. Numerical experiments are performed on two fluid shape optimization problems to verify the global convergence of the method and demonstrate its computational efficiency; speedups over 18x (accounting for all computational cost, even cost that is traditionally considered "offline" such as snapshot collection and data compression) relative to standard optimization approaches that do not leverage model reduction are shown.

==> _py/bypass/bypass_diff_mthd_f.tikz <==
\begin{tikzpicture}
\begin{axis}[
xmin=0,
ymode=log,
xlabel={time $(t)$},
ylabel={$S_k$}]
\addplot [mark=square*, mark size=1, mark options={solid}, solid, green, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 8.81218051e+01,  2.18955734e-01)
( 1.29164948e+02,  8.68886077e-02)
( 2.39976816e+02,  1.34150190e-02)
( 3.80248474e+02,  5.18325355e-03)
( 4.98672558e+02,  5.18325355e-03)
( 6.09227459e+02,  5.18325355e-03)
( 7.49761844e+02,  3.69554393e-03)
( 8.89490899e+02,  2.96890367e-03)
( 9.98381760e+02,  1.93328367e-03)
( 1.10848501e+03,  1.28817216e-03)
( 1.15395049e+03,  9.96415333e-04)
( 1.26464869e+03,  9.96415333e-04)
( 1.37422009e+03,  9.96415333e-04)
( 1.48605947e+03,  7.38747686e-04)
( 1.59546503e+03,  3.68894771e-04)
( 1.65123088e+03,  2.28409437e-04)
( 1.76230992e+03,  1.97639557e-04)
( 1.87397973e+03,  1.75118482e-04)
( 1.98459797e+03,  1.46698234e-04)
( 2.13019821e+03,  1.46698234e-04)
( 2.17881893e+03,  1.46698234e-04)
( 2.36853307e+03,  1.46698234e-04)
( 2.48234805e+03,  1.27273386e-04)
( 2.59516744e+03,  1.09465782e-04)
( 2.70465007e+03,  1.09465782e-04)
( 2.81349641e+03,  1.09465782e-04)
( 2.92315519e+03,  1.09465782e-04)
( 2.97869693e+03,  4.72321787e-05)
( 3.08840465e+03,  3.22294347e-05)
( 3.19896111e+03,  3.22294347e-05)
( 3.31016711e+03,  1.80356148e-05)
( 3.42283475e+03,  1.80356148e-05)
( 3.53598587e+03,  1.80356148e-05)
( 3.64894204e+03,  1.32180749e-05)
( 3.76187904e+03,  1.32180749e-05)
( 3.87432821e+03,  1.21668309e-05)
( 3.98712007e+03,  1.21668309e-05)
( 4.09913552e+03,  1.03922750e-05)
( 4.20920961e+03,  1.00955183e-05)
( 4.32304000e+03,  9.67432127e-06)
( 4.43790113e+03,  8.59314492e-06)
( 4.55041156e+03,  8.59314492e-06)
( 4.66686549e+03,  7.73800041e-06)
( 4.78489334e+03,  7.73800041e-06)
( 4.89843404e+03,  7.73800041e-06)
( 5.01439088e+03,  7.62981863e-06)
( 5.13332282e+03,  7.13049810e-06)
( 5.25502171e+03,  6.52142115e-06)
( 5.37064030e+03,  6.25162377e-06)
( 5.48639516e+03,  6.07616029e-06)
( 5.60519777e+03,  6.07616029e-06)
( 5.72061495e+03,  5.93440250e-06)
( 5.83814798e+03,  5.93440250e-06)
( 5.97063066e+03,  5.52588059e-06)
( 6.09964019e+03,  4.32209211e-06)
( 6.21814647e+03,  4.09364547e-06)
( 6.33539985e+03,  4.09364547e-06)
( 6.44886209e+03,  3.93195078e-06)
( 6.56211469e+03,  3.65551371e-06)
( 6.67909128e+03,  3.20150965e-06)};\label{exp:bypass:line:eqp_adj}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, blue, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 9.81831584e+01,  2.18955467e-01)
( 1.42397650e+02,  9.27732383e-02)
( 2.54096178e+02,  2.54488079e-02)
( 3.02085466e+02,  1.04463021e-02)
( 4.57997517e+02,  1.04463021e-02)
( 5.77335473e+02,  3.31564397e-03)
( 7.29284141e+02,  3.31564397e-03)
( 8.44990158e+02,  1.06929638e-03)
( 9.94473419e+02,  1.06929638e-03)
( 1.04840015e+03,  1.06929638e-03)
( 1.16348994e+03,  1.06929638e-03)
( 1.27865730e+03,  5.16951665e-04)
( 1.39551076e+03,  5.16951665e-04)
( 1.51365497e+03,  2.01952231e-04)
( 1.63367447e+03,  2.01952231e-04)
( 1.75440189e+03,  3.74893390e-05)
( 1.88333662e+03,  3.74893390e-05)
( 2.00462761e+03,  3.74893390e-05)
( 2.12430747e+03,  2.96002373e-05)
( 2.24351944e+03,  4.38206382e-06)
( 2.36602420e+03,  2.02420728e-07)
( 2.49050736e+03,  2.02420728e-07)
( 2.59033395e+03,  2.18686754e-08)
( 2.71568483e+03,  2.18686754e-08)
( 2.84176443e+03,  2.47991697e-09)
( 2.96913492e+03,  5.80480858e-10)
( 3.09509334e+03,  5.80480858e-10)
( 3.21771518e+03,  5.80480858e-10)
( 3.34041798e+03,  5.80480858e-10)
( 3.46269163e+03,  1.72548766e-10)
( 3.60939801e+03,  9.79483809e-11)
( 3.73433725e+03,  9.79483809e-11)
( 3.86027279e+03,  3.24017902e-11)
( 3.98845363e+03,  3.24017902e-11)
( 4.11803582e+03,  3.24017902e-11)
( 4.24568679e+03,  1.64804278e-11)
( 4.37291007e+03,  9.25379116e-12)
( 4.50467455e+03,  9.25379116e-12)
( 4.63405377e+03,  5.29261150e-12)
( 4.76476011e+03,  2.61369601e-12)
( 4.89426930e+03,  2.61369601e-12)
( 5.02469125e+03,  1.66982117e-12)
( 5.15422407e+03,  1.03671499e-12)
( 5.28663629e+03,  7.74101734e-13)
( 5.41741884e+03,  4.15033061e-13)
( 5.55281693e+03,  2.23568332e-13)
( 5.68536871e+03,  7.08593031e-14)
( 5.82359749e+03,  7.08593031e-14)
( 5.95880111e+03,  7.08593031e-14)
( 6.09534099e+03,  3.86110897e-14)
( 6.23245835e+03,  2.61745589e-14)
( 6.37304356e+03,  2.24146775e-14)
( 6.51771940e+03,  1.77871312e-14)
( 6.66486634e+03,  1.56179689e-14)
( 6.81138530e+03,  1.12796442e-14)
( 6.95906327e+03,  8.09820607e-15)
( 7.12365144e+03,  6.65209785e-15)
( 7.27369515e+03,  4.19371386e-15)
( 7.54402616e+03,  4.19371386e-15)
( 7.70177146e+03,  4.19371386e-15)};\label{exp:bypass:line:eqp_adj_constr}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, red, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 1.15317473e+02,  2.18766151e-01)
( 1.57100442e+02,  9.23519960e-02)
( 2.06372249e+02,  9.23519960e-02)
( 3.17329126e+02,  4.82090935e-02)
( 3.99316753e+02,  4.82090935e-02)
( 5.44896013e+02,  1.81177857e-02)
( 6.91743217e+02,  6.20436945e-03)
( 7.44058632e+02,  6.20436945e-03)
( 8.56897492e+02,  6.20436945e-03)
( 9.71829832e+02,  2.74933611e-03)
( 1.08280599e+03,  1.24047938e-03)
( 1.19754125e+03,  8.94623922e-04)
( 1.30895031e+03,  8.94623922e-04)
( 1.42251878e+03,  7.74275628e-04)
( 1.53210457e+03,  7.74275628e-04)
( 1.64261275e+03,  4.75371871e-04)
( 1.75519210e+03,  4.75371871e-04)
( 1.86864586e+03,  4.75371871e-04)
( 1.98230851e+03,  3.95341899e-04)
( 2.09417920e+03,  3.95341899e-04)
( 2.20918277e+03,  3.95341899e-04)
( 2.32116019e+03,  3.22890436e-04)
( 2.43836781e+03,  2.96884571e-04)
( 2.55149507e+03,  2.49979514e-04)
( 2.66305820e+03,  2.33955330e-04)
( 2.77759017e+03,  2.12371090e-04)
( 2.89437917e+03,  1.95457275e-04)
( 3.01054284e+03,  1.78602744e-04)
( 3.12493170e+03,  1.67895846e-04)
( 3.24143285e+03,  1.67895846e-04)
( 3.35470495e+03,  1.09498926e-04)
( 3.47078608e+03,  8.96696236e-05)
( 3.58681764e+03,  8.25442162e-05)
( 3.70089960e+03,  8.25442162e-05)
( 3.82197204e+03,  6.71734038e-05)
( 3.88775516e+03,  6.71734038e-05)
( 4.00100809e+03,  6.71734038e-05)
( 4.06712432e+03,  6.71734038e-05)
( 4.11963971e+03,  6.71734038e-05)
( 4.26204556e+03,  6.71734038e-05)
( 4.37856722e+03,  5.94177262e-05)
( 4.49544955e+03,  5.88860777e-05)
( 4.55025075e+03,  5.53814642e-05)
( 4.60386402e+03,  5.30898057e-05)
( 4.72057325e+03,  4.82686218e-05)
( 4.84111116e+03,  4.82686218e-05)
( 4.95742388e+03,  4.63816128e-05)
( 5.07382469e+03,  4.51037997e-05)
( 5.19239768e+03,  4.30336412e-05)
( 5.25367156e+03,  4.04408318e-05)
( 5.30665372e+03,  4.04408318e-05)
( 5.35621914e+03,  4.04408318e-05)
( 5.47932085e+03,  4.04408318e-05)
( 5.59633142e+03,  3.84634891e-05)
( 5.71198193e+03,  3.37023865e-05)
( 5.83132034e+03,  2.97206796e-05)
( 6.12450517e+03,  2.73210851e-05)
( 6.24169742e+03,  2.57332566e-05)
( 6.36369213e+03,  2.13528608e-05)
( 6.48277078e+03,  2.09930549e-05)};\label{exp:bypass:line:eqp_adj_dU0}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, yelllow, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 9.10598413e+01,  2.18964737e-01)
( 1.36045023e+02,  9.31034239e-02)
( 2.81659106e+02,  1.86156775e-02)
( 3.35613038e+02,  1.86156775e-02)
( 4.83468478e+02,  4.05497629e-03)
( 6.03121617e+02,  4.05497629e-03)
( 7.22452109e+02,  2.12938745e-03)
( 8.40811582e+02,  1.99252844e-03)
( 9.55486867e+02,  1.59568616e-03)
( 1.07163504e+03,  7.74664470e-04)
( 1.19191705e+03,  2.68069223e-04)
( 1.24390956e+03,  2.68069223e-04)
( 1.36274578e+03,  2.68069223e-04)
( 1.45711474e+03,  5.16515687e-05)
( 1.57966750e+03,  1.11245415e-05)
( 1.70253033e+03,  3.17193301e-06)
( 1.82533616e+03,  3.17193301e-06)
( 1.94396737e+03,  1.66215890e-06)
( 2.06528832e+03,  1.40080612e-07)
( 2.16450719e+03,  2.11479875e-08)
( 2.28981680e+03,  2.11479875e-08)
( 2.41139570e+03,  4.89915510e-09)
( 2.53855311e+03,  9.36478720e-10)
( 2.66575420e+03,  2.94278831e-10)
( 2.79370960e+03,  2.94278831e-10)
( 2.92208324e+03,  1.67250225e-10)
( 3.04915788e+03,  2.34130706e-11)
( 3.17737944e+03,  2.34130706e-11)
( 3.30438862e+03,  2.34130706e-11)
( 3.43054086e+03,  2.34130706e-11)
( 3.55611902e+03,  1.43182068e-11)
( 3.68075236e+03,  8.82487546e-12)
( 3.81667850e+03,  6.31284086e-12)
( 3.94740943e+03,  4.13297731e-12)
( 4.07720709e+03,  2.77999846e-12)
( 4.20508993e+03,  2.08543267e-12)
( 4.33634386e+03,  1.48182710e-12)
( 4.46662306e+03,  1.05565901e-12)
( 4.59880891e+03,  6.39179837e-13)
( 4.72872289e+03,  6.39179837e-13)
( 4.86099617e+03,  4.23275878e-13)
( 4.99352880e+03,  3.01947398e-13)
( 5.12832367e+03,  2.20531505e-13)
( 5.40964871e+03,  1.72086879e-13)
( 5.54827314e+03,  1.29137465e-13)
( 5.69058213e+03,  9.77569162e-14)
( 5.82939014e+03,  4.97461230e-14)
( 5.97252329e+03,  4.97461230e-14)
( 6.11332488e+03,  4.97461230e-14)
( 6.25928340e+03,  3.74542031e-14)
( 6.40201806e+03,  3.74542031e-14)
( 6.68671084e+03,  2.90667754e-14)
( 6.83858321e+03,  2.25592883e-14)
( 6.99043349e+03,  1.85101853e-14)
( 7.31671705e+03,  1.85101853e-14)
( 7.46700952e+03,  1.35934173e-14)
( 7.62082130e+03,  1.05565901e-14)
( 7.77989188e+03,  7.08593031e-15)
( 7.94485396e+03,  7.08593031e-15)
( 8.19955247e+03,  6.36287620e-15)};\label{exp:bypass:line:eqp_adj_dU0_constr}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, darkgray, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 9.22138120e+01,  2.18960662e-01)
( 1.37364395e+02,  9.29849941e-02)
( 2.83473446e+02,  1.86106433e-02)
( 3.47844300e+02,  1.86106433e-02)
( 4.99202560e+02,  6.09276224e-03)
( 5.46068233e+02,  6.09276224e-03)
( 6.62729161e+02,  6.09276224e-03)
( 7.81813507e+02,  1.90347854e-03)
( 8.33112875e+02,  1.90347854e-03)
( 9.49670261e+02,  6.95721970e-04)
( 1.07612527e+03,  2.85134214e-04)
( 1.19736163e+03,  5.79354594e-05)
( 1.32052629e+03,  5.79354594e-05)
( 1.44388514e+03,  2.79625989e-05)
( 1.56924013e+03,  2.79625989e-05)
( 1.69113446e+03,  1.65020494e-05)
( 1.81232130e+03,  5.32604565e-06)
( 1.93479558e+03,  5.32604565e-06)
( 2.05799379e+03,  5.32604565e-06)
( 2.17898866e+03,  5.32604565e-06)
( 2.29998592e+03,  3.19872120e-06)
( 2.42106929e+03,  2.69512449e-06)
( 2.54164166e+03,  2.14673580e-06)
( 2.66238301e+03,  1.91550306e-06)
( 2.78481962e+03,  8.68204932e-07)
( 2.91019189e+03,  5.05164611e-07)
( 3.05580906e+03,  5.05164611e-07)
( 3.18069524e+03,  3.34456898e-07)
( 3.30829530e+03,  1.94826379e-07)
( 3.44023783e+03,  1.76533276e-07)
( 3.56827454e+03,  1.09303130e-07)
( 3.71753827e+03,  1.09303130e-07)
( 3.84748757e+03,  1.03793298e-07)
( 3.97714097e+03,  7.71229831e-08)
( 4.10768479e+03,  4.28905690e-08)
( 4.23977378e+03,  1.23137080e-08)
( 4.37671446e+03,  9.04567305e-10)
( 4.51633563e+03,  5.76551348e-10)
( 4.69342499e+03,  5.76551348e-10)
( 4.82650920e+03,  5.76551348e-10)
( 4.95958676e+03,  2.08942972e-10)
( 5.09285289e+03,  2.08942972e-10)
( 5.22908968e+03,  1.21317056e-10)
( 5.36268511e+03,  7.86155046e-11)
( 5.49797017e+03,  4.71175321e-11)
( 5.63562907e+03,  2.69972499e-11)
( 5.77346263e+03,  2.69972499e-11)
( 5.91344613e+03,  1.94174736e-11)
( 6.05114921e+03,  1.27193895e-11)
( 6.19363874e+03,  8.60333168e-12)
( 6.33659334e+03,  6.76084519e-12)
( 6.48073816e+03,  3.72850084e-12)
( 6.63151872e+03,  2.09194016e-12)
( 6.77977370e+03,  2.77218947e-13)
( 6.93189867e+03,  2.77218947e-13)
( 7.08897014e+03,  1.57625797e-14)
( 7.24119443e+03,  1.57625797e-14)
( 7.39779634e+03,  1.57625797e-14)
( 7.55254101e+03,  1.57625797e-14)
( 7.70652212e+03,  1.57625797e-14)};\label{exp:bypass:line:eqp_adj_dU0_constr_no_qoi}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, cyan, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 1.02553897e+02,  2.18968216e-01)
( 1.55237215e+02,  9.30247173e-02)
( 3.20035943e+02,  1.83661201e-02)
( 4.28593191e+02,  1.83661201e-02)
( 4.87242177e+02,  1.83661201e-02)
( 6.91516387e+02,  1.83661201e-02)
( 8.53324269e+02,  1.27054055e-02)
( 1.01464848e+03,  1.27054055e-02)
( 1.19241645e+03,  1.00077439e-02)
( 1.29325155e+03,  8.04561413e-03)
( 1.47680247e+03,  8.04561413e-03)
( 1.54704150e+03,  8.04561413e-03)
( 1.69546741e+03,  5.97831582e-03)
( 1.86069305e+03,  3.93809137e-03)
( 2.01253997e+03,  3.55390407e-03)
( 2.17008629e+03,  3.30576329e-03)
( 2.32353615e+03,  3.21155706e-03)
( 2.46856230e+03,  3.13916735e-03)
( 2.63862923e+03,  2.84532546e-03)
( 2.79533421e+03,  1.64949803e-03)
( 2.86578146e+03,  1.64949803e-03)
( 3.00930576e+03,  9.29831718e-04)
( 3.16350171e+03,  4.60363715e-04)
( 3.30591844e+03,  8.91478752e-05)
( 3.44004905e+03,  5.45935382e-05)
( 3.57930796e+03,  1.85785815e-05)
( 3.72215448e+03,  4.14744532e-06)
( 3.87426889e+03,  5.69481150e-07)
( 4.01373156e+03,  4.32565465e-07)
( 4.15186886e+03,  9.33739791e-10)
( 4.76218303e+03,  9.33739791e-10)
( 4.98039400e+03,  9.33739791e-10)
( 5.13000401e+03,  9.33739791e-10)
( 5.34886334e+03,  9.33739791e-10)
( 5.56834334e+03,  9.33739791e-10)
( 5.78585702e+03,  9.33739791e-10)
( 6.00424143e+03,  9.33739791e-10)
( 6.22271741e+03,  9.33739791e-10)
( 6.45677533e+03,  9.33739791e-10)
( 6.68003146e+03,  9.33739791e-10)
( 6.89687959e+03,  9.33739791e-10)
( 7.11381235e+03,  9.33739791e-10)
( 7.33014297e+03,  9.33739791e-10)
( 7.54483489e+03,  9.33739791e-10)
( 7.67616139e+03,  2.30056441e-10)
( 7.81444176e+03,  2.12606832e-12)
( 7.94052875e+03,  2.12606832e-12)
( 8.06463221e+03,  2.12606832e-12)
( 8.19040816e+03,  2.12606832e-12)
( 8.31818950e+03,  1.35659413e-12)
( 8.44368037e+03,  1.35659413e-12)
( 8.57087507e+03,  7.08882253e-13)
( 8.69956073e+03,  7.08882253e-13)
( 8.82658658e+03,  4.15322283e-13)
( 8.95328270e+03,  1.93200059e-13)
( 9.08096177e+03,  1.34343454e-13)
( 9.20818624e+03,  8.79233802e-14)
( 9.33441961e+03,  6.18934321e-14)
( 9.46147238e+03,  4.22263602e-14)
( 9.58907685e+03,  2.70422239e-14)};\label{exp:bypass:line:rom_adj}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, purple, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 1.05455076e+02,  2.18968216e-01)
( 1.59171012e+02,  9.30247173e-02)
( 2.37669200e+02,  1.32281809e-02)
( 2.95578498e+02,  1.32281809e-02)
( 4.30796413e+02,  1.32281809e-02)
( 6.15082203e+02,  1.04354325e-02)
( 7.14418556e+02,  1.04354325e-02)
( 1.02996721e+03,  1.04354325e-02)
( 1.19862191e+03,  1.04354325e-02)
( 1.37973849e+03,  9.91603598e-03)
( 1.51190204e+03,  9.91603598e-03)
( 1.64099827e+03,  8.91459665e-03)
( 1.76854529e+03,  5.87586182e-03)
( 1.83887537e+03,  5.87586182e-03)
( 1.90218453e+03,  2.20174990e-03)
( 1.98223646e+03,  8.85034339e-04)
( 2.12678136e+03,  4.86108509e-04)
( 2.20149861e+03,  4.86108509e-04)
( 2.34366848e+03,  2.89945674e-04)
( 2.49181037e+03,  2.55885108e-04)
( 2.64344114e+03,  2.41882691e-04)
( 2.78547605e+03,  2.32837579e-04)
( 3.35212177e+03,  2.32837579e-04)
( 3.49657995e+03,  2.32837579e-04)
( 3.63858995e+03,  2.18335283e-04)
( 3.78030549e+03,  7.95322712e-05)
( 3.92158320e+03,  6.96544384e-07)
( 4.16208966e+03,  6.96544384e-07)
( 4.30458401e+03,  5.84400794e-09)
( 4.86333911e+03,  5.84400794e-09)
( 4.99463599e+03,  1.97062744e-09)
( 5.12535494e+03,  3.62318801e-10)
( 5.26817816e+03,  3.62318801e-10)
( 5.39959298e+03,  5.50086555e-11)
( 5.53026022e+03,  5.50086555e-11)
( 5.66035089e+03,  3.08911855e-11)
( 5.79802608e+03,  3.86255508e-13)
( 5.92365453e+03,  3.86255508e-13)
( 6.05144750e+03,  3.86255508e-13)
( 6.17894938e+03,  3.86255508e-13)
( 6.30525416e+03,  3.86255508e-13)
( 6.43146762e+03,  3.86255508e-13)
( 6.55777072e+03,  1.91464729e-13)
( 6.68493829e+03,  1.37091060e-13)
( 6.81179255e+03,  1.37091060e-13)
( 6.93864634e+03,  1.04842846e-13)
( 7.06553515e+03,  7.99697850e-14)
( 7.19199143e+03,  5.88566049e-14)
( 7.32035922e+03,  4.49739659e-14)
( 7.45057491e+03,  3.67311490e-14)
( 7.57902028e+03,  2.68976130e-14)
( 7.70449638e+03,  2.01009044e-14)
( 7.83648604e+03,  8.67664937e-15)
( 7.96561620e+03,  1.73532987e-15)
( 8.09352689e+03,  1.73532987e-15)
( 8.22189285e+03,  1.73532987e-15)
( 8.35007730e+03,  1.73532987e-15)
( 8.47974280e+03,  1.73532987e-15)
( 8.60918323e+03,  1.73532987e-15)
( 8.74143671e+03,  2.89221646e-16)};\label{exp:bypass:line:rom_adj_dU0}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, black!30!white, mark repeat=5]
coordinates {
( 0.00000000e+00,  3.14463285e-01)
( 1.06108385e+02,  2.18968216e-01)
( 1.60172801e+02,  9.30247173e-02)
( 3.45487081e+02,  2.25356046e-02)
( 4.77613916e+02,  2.25356046e-02)
( 6.42177461e+02,  2.25356046e-02)
( 7.83600958e+02,  1.43154544e-02)
( 9.46624927e+02,  8.24028280e-03)
( 1.11461933e+03,  8.24028280e-03)
( 1.24564533e+03,  2.85213231e-03)
( 1.39274338e+03,  2.85213231e-03)
( 1.53597305e+03,  1.17534937e-03)
( 1.61064538e+03,  1.17534937e-03)
( 1.74647622e+03,  9.30706957e-05)
( 1.89407569e+03,  2.37501377e-06)
( 2.03580273e+03,  2.09080108e-08)
( 2.11274683e+03,  2.09080108e-08)
( 2.24865583e+03,  2.09080108e-08)
( 2.36824025e+03,  7.04895535e-09)
( 2.49555156e+03,  1.36581162e-10)
( 2.68726733e+03,  1.36581162e-10)
( 3.22932686e+03,  1.36581162e-10)
( 3.35405654e+03,  4.59956413e-11)
( 3.47647709e+03,  2.27546576e-11)
( 3.63854139e+03,  2.27546576e-11)
( 3.80344902e+03,  2.27546576e-11)
( 3.92591295e+03,  2.18911863e-12)
( 4.04337207e+03,  2.18911863e-12)
( 4.16134231e+03,  1.39722977e-12)
( 4.27913687e+03,  1.09643926e-12)
( 4.40181928e+03,  9.37801186e-13)
( 4.52462428e+03,  7.93768806e-13)
( 4.65927525e+03,  5.42869029e-13)
( 4.79415150e+03,  5.42869029e-13)
( 4.91553983e+03,  4.38170793e-13)
( 5.03470820e+03,  3.42004596e-13)
( 5.15545899e+03,  1.86837183e-13)
( 5.28255721e+03,  1.86837183e-13)
( 5.40329804e+03,  1.13664107e-13)
( 5.52518085e+03,  1.13664107e-13)
( 5.64629151e+03,  7.83790659e-14)
( 5.76683524e+03,  5.79889399e-14)
( 5.88770098e+03,  4.17925278e-14)
( 6.00876695e+03,  3.32604892e-14)
( 6.13116058e+03,  2.63191697e-14)
( 6.25415200e+03,  1.89440178e-14)
( 6.37800812e+03,  1.56179689e-14)
( 6.50040596e+03,  1.04119792e-14)
( 6.62094533e+03,  4.91676797e-15)
( 6.74193875e+03,  4.91676797e-15)
( 6.86360375e+03,  4.91676797e-15)
( 6.98528877e+03,  4.91676797e-15)
( 7.10741909e+03,  3.90449221e-15)
( 7.22931928e+03,  3.90449221e-15)
( 7.35058060e+03,  3.90449221e-15)
( 7.47455224e+03,  3.90449221e-15)
( 7.59578858e+03,  3.90449221e-15)
( 7.71787891e+03,  3.90449221e-15)
( 7.83929716e+03,  3.90449221e-15)};\label{exp:bypass:line:rom_sens}

\addplot [mark=square*, mark size=1, mark options={solid}, solid, magenta, mark repeat=5]
coordinates {

